ExeWorldBench: Benchmarking Code-Based Executable 3D World Modeling

Coding agents are increasingly evolving beyond reproducing what a world looks like toward constructing executable worlds that capture how a world works. This shift calls for executable world modeling, which integrates two core capabilities: world understanding, reasoning about the underlying structural, mechanical, and causal principles of a world, and executable realization, translating that understanding into a code-based system whose behavior emerges from physical interactions. However, existing benchmarks provide only fragmented evaluations centered on physical reasoning, visual fidelity, or behavioral correctness, leaving the integration of these capabilities insufficiently assessed. To bridge this gap, we introduce ExeWorldBench, to our knowledge the first benchmark to comprehensively evaluate world understanding and executable realization through code-based 3D world construction. ExeWorldBench comprises three progressively challenging tasks: Mechanism Executability, which evaluates the realization of individual mechanisms from visual observations; Compositional Executability, which extends to multi-stage systems with spatial, mechanical, and causal dependencies; and Intent-Driven Executable World Synthesis, which requires constructing executable worlds from high-level goals and physical requirements. Extensive experiments on frontier models reveal substantial limitations in executable world modeling, offering insights into the development of more physically grounded and causally coherent world construction systems.

==> table/model-icons/LICENSE.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> table/model-icons/sources.json <==
{
  "collection": "Lobe Icons (community-maintained brand assets)",
  "package": "@lobehub/icons-static-png",
  "version": "1.97.1",
  "brand_note": "Brand marks identify providers; collection license does not grant trademark rights.",
  "icons": [
    {
      "file": "model-icons/openai.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/openai.png",
      "sha256": "8a33312f6bb17c1edddf8f9d7fbac09ce1d1d697d6601f37227afa879e94c52e"
    },
    {
      "file": "model-icons/claude.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/claude-color.png",
      "sha256": "97b53fb85b3bf401ffeb8ee7c5ebad734ce9f6edc3038f242021c53bcc18e23d"
    },
    {
      "file": "model-icons/bytedance.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/bytedance-color.png",
      "sha256": "ab75ae358258a3306d9ca024cf420abd00c9dee8c6e5b2aea82bac6a3139edc3"
    },
    {
      "file": "model-icons/deepseek.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/deepseek-color.png",
      "sha256": "f98596fd7802ca0c5290c498fec578fa823988646332ee36c43b7920dc4936eb"
    },
    {
      "file": "model-icons/qwen.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/qwen-color.png",
      "sha256": "de9bc7e285164e0d284a7b9555511c7f7767af7699d6272b3b67b376eeddbfb3"
    },
    {
      "file": "model-icons/kimi.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/kimi.png",
      "sha256": "ae68c5f479c6b92bc79f56172f2bb789c50e46c69def7a443209555086acddc3"
    },
    {
      "file": "model-icons/zai.png",
      "url": "https://cdn.jsdelivr.net/npm/@lobehub/icons-static-png@1.97.1/light/zai.png",
      "sha256": "e53c9c5bfac0971024d08ab812ec13682f22f12247fcc4f134b6a0f2c988fee7"
    }
  ]
}

==> table/validation.json <==
{
  "status": "pass",
  "preview_compile": "Tectonic 0.17.0: success, four PDF pages",
  "layout_log": "No overfull/underfull boxes, missing icons or undefined references in standalone preview",
  "macro_edge_tests": "Missing value, zero, 100 percent and 7.16/10: compiled successfully",
  "tables": 4,
  "model_rows": 36,
  "numeric_cells": 234,
  "checks": [
    "exact displayed values preserved",
    "original model names, citation keys, captions and labels preserved",
    "fixed 100 percent and 10 point scales",
    "column maxima bold, including ties"
  ],
  "algorithm_columns": [
    "Alg. 2",
    "Alg. 4"
  ],
  "scope": "Source-data verification; not a full-paper ICLR template compliance test."
}

